Exploring a novel class of Janus MXenes by first principles calculations: structural, electronic and magnetic properties of Sc2CXT, X=O, F, OH; T=C, S, N

The already intriguing electronic and optical properties of the MXene Sc2C family can be further tuned through a wide range of possible functionalizations. Here, by means of Density Functional Theory, we show that the 36 possible elements of the Janus MXT (M:Sc2C, X:O, F, OH, T:C, N, S) family, built by considering the four possible structural models (i) FCC, (ii) HCP , (iii) FCC + HCP, and (iv) HCP + FCC, are all potentially stable. The analysis of their mechanical properties shows the excellent mechanical flexibility of functionalized MXenes (f-MXenes) under large strain, making them more suitable for applications where stress could be an issue. Interestingly, while Sc2C presents a metallic character, Sc2COS, Sc2CFN and Sc2COHN are found to be semiconductors with bandgaps of 2.5 eV (indirect), 1.67 eV (indirect) and 1.1 eV (direct), respectively, which presents promising applications for nano- and optoelectronics. Moreover, Sc2CFC presents a ferromagnetic ground state with the 2x2x1 supercell magnetic moment of 3.99 muB, while the ground state of Sc2COHC might be antiferromagnetic with a magnetic moment of 3.98 muB, depending on the environment. Remarkably, the band structures of Sc2CFC and Sc2COHC present a half-metallic character with an HSE06 fundamental band gap of 0.60 eV and 0.48 eV, respectively. Our results confirm the extraordinary potential of the Janus MXT (M:Sc2C, X:O, F, OH, T:C, N, S) family for novel applications in 2D nano-,opto- and spintronics.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-pccp.tex (the template with example text)

 - rsc-articletemplate-pccp.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-pccp.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


